An Empirical Study of Developer Discussions on Low-Code Software Development Challenges

Low-code software development (LCSD) is an emerging paradigm that combines minimal source code with interactive graphical interfaces to promote rapid application development. LCSD aims to democratize application development to software practitioners with diverse backgrounds. Given that LCSD is relatively a new paradigm, it is vital to learn about the challenges developers face during their adoption of LCSD platforms. The online developer forum, Stack Overflow (SO), is popular among software developers to ask for solutions to their technical problems. We observe a growing body of posts in SO with discussions of LCSD platforms. In this paper, we present an empirical study of around 5K SO posts (questions + accepted answers) that contain discussions of nine popular LCSD platforms. We apply topic modeling on the posts to determine the types of topics discussed. We find 13 topics related to LCSD in SO. The 13 topics are grouped into four categories: Customization, Platform Adoption, Database Management, and Third-Party Integration. More than 40% of the questions are about customization, i.e., developers frequently face challenges with customizing user interfaces or services offered by LCSD platforms. The topic "Dynamic Event Handling" under the "Customization" category is the most popular (in terms of average view counts per question of the topic) as well as the most difficult. It means that developers frequently search for customization solutions such as how to attach dynamic events to a form in low-code UI, yet most (75.9%) of their questions remain without an accepted answer. We manually label 900 questions from the posts to determine the prevalence of the topics' challenges across LCSD phases. We find that most of the questions are related to the development phase, and low-code developers also face challenges with automated testing.

==> res/SO_question.txt <==
What is the best way in Lightening Salesforce to manage the text content of the site from a single file


How do I change timezone in AppMaker Environment?

Address Search for the Google Map widget on App Maker
Casting Powerapps to Chromecast
google.script.run in App Maker: TypeError: Cannot read property 'withLogger' of undefined
Looking for education materials about App Maker
Hoy to export @expr data table to sheets in google app maker?
Is there an option in Powerapps to split a search text into individual strings and to display on a gallery only items that include “all” strings?


How to dynamically switch color themes using SASS?  [p limitation]

what are the limits on the number of envelopes you can publish manually using “Publish using csv” in Docusign application connected to salesforce


Mendix setup problem - suggested code not working
Google App Maker saving records to DB is taking 240ms per record
Dropdown Widget and Related Model

How to solve argument for parameter assistant (WatsonServicesAssistant)?

How to generate Shipment return label from Fedex api [ asking for suggestion]

Did I reinvent the wheel with multiple user access to 3rd party API within Google Apps Script?

Methods to interface Google App maker and Google Docs template and make a PDF

PowerApps - “Set Regarding” for an appointment in CRM

Is there a way to open new tab in navigation bar for custom lightning component with record name as tab label? [platform bugs]

Is there a way to open new tab in navigation bar for custom lightning component with record name as tab label?

Using Pager to rotate through Page Fragments [UI customization]
How to change height of the map element on button click?

How to include multiple import js file into another js file [general query]
Canvas PowerApp Form unable to get fields from Custom Connector returning tabular data from REST API [platform limitations]

Is it possible to use power apps to create a login page using office365 email and password for credential submission [Auth]

Maximum concurrent users in a powerapp [performance]

Is it possible to trigger ADF pipeline from Power App?
Getting “The table didn't load correctly” in PowerApps

Power Apps. Is it possible to export text input field to specific cells in an excel document or generate an excel document based off inputs?

How to get metadata of Salesforce Objects using Python if the object name is dynamic?

Table Column Resize Salesforce lightning slds [bad documentation]
ZOHO API v2 Insert Lead with Guzzle 6.2 (Laravel) using API records

Does user configuration flow across when CDS is added to the environment that has users configured and vice versa? [documentation request, dashboard]

The requested resource does not exist [error] in Salesforce. What is wrong with Salesforce? [platform issues]

PowerApps Azure Storage Connector Upload Zero Bytes [platform issues]

Error when running query against a calculated SQL model from server script in AppMaker
Continuously import data from the From responses spreadsheet into AppMaker data model [recommendation]

Powerapps SQL limitations [limitation, scalbility]

Custom API in PowerApps showing error [
Gsuite App Maker File Upload Functionality [queries on platform]

Where can i see the google sheet in which app makers saves the data [general queries on platform features]
How can I share my app made by Google App Maker with others? [deployment]

SalesForce marketing System not getting decrypted in Using java Crypto

Datasource query limit is different of page size [pagination, platform issues, documentation]
PowerApps - Excel connecivity issue [limitation of platform cant return more than 500 requests]
Loading datastore based on boolean flag

Best way to handle images in App Maker [recommendation
AppMaker strips CSS variables [platform issue]

After publishing an app, how do you find the public URL to give to your end users? [deployment accesibility]



Can two people within the same organization work on the same project at the same time [collaboration/role management]


Stop AppMaker deleting email address onSend [wrong tutorial]

What's the best free resource to learn about Ms IIS? 


General programming query asking for a fix a XML request formation related errors in PHP.
"XML error Open quote is expected for attribute "value" when programming in PHP" \footnote{https://stackoverflow.com/questions/12412269/xml-error-open-quote-is-expected-for-attribute-value-when-programming-in-php}


This is general programming question related to parsing a JSON response returned from zoho API. It was tagged zoho but the question mainly focused on debugging on JSON parsing.
"Parsing a complex JSON result with C#" \footnote{https://stackoverflow.com/questions/17126323/parsing-a-complex-json-result-with-c-sharp}

Practitioners are trying to achieve something without properly reading documentation. In the accepted answer some refered to a documentation link and how to achieve that.
"Pass a value to another screen" \footnote{https://stackoverflow.com/questions/39232599/pass-a-value-to-another-screen}



Misunderstood documentation and thought this feature is not supported by the platfrom.
"<ui:inputText> keyup returns incorrect value (one less)" \footnote{https://stackoverflow.com/questions/45834435/uiinputtext-keyup-returns-incorrect-value-one-less}

How to create a basic dropdown list with  some reference item.
"Power apps drop down" \footnote{https://stackoverflow.com/questions/41806580/power-apps-drop-down}




% Here the developer is trying to send an email from his cogigniter apps. The developers tagged the que
% "Codeigniter SMTP Email Error" \footnote{https://stackoverflow.com/questions/23234021/codeigniter-smtp-email-error}














